On stability and non-averaged performance of economic MPC with terminal conditions for optimal periodic operation

Operation at steady state is often not optimal when optimizing over an economic cost objective. In many cases, periodic operation yields better performance. Therefore, we derive asymptotic stability guarantees of an economic model predictive control scheme with terminal conditions for systems with optimal periodic operation for a more general setup than existing methods can handle. Moreover, we establish a non-averaged closed-loop performance bound by defining the closed-loop cost via a Ces\`aro summation instead of ordinary summation. Such a non-averaged performance bound provides new insights for systems with periodic optimal operation.

==> figs/state_trajectory_ic2.txt <==
time_index,x1
0.000000,0.300000
1.000000,-0.700000
2.000000,0.000001
3.000000,-0.999999
4.000000,0.000000
5.000000,-1.000000
6.000000,0.000000
7.000000,1.000000
8.000000,-0.000000
9.000000,1.000000
10.000000,-0.000000
11.000000,-1.000000
12.000000,0.000000
13.000000,-1.000000
14.000000,0.000000
15.000000,1.000000
16.000000,-0.000000
17.000000,1.000000
18.000000,-0.000000
19.000000,1.000000
20.000000,-0.000000
21.000000,1.000000
22.000000,-0.000000
23.000000,1.000000
24.000000,-0.000000
25.000000,1.000000
26.000000,-0.000000
27.000000,-1.000000
28.000000,0.000000
29.000000,-1.000000
30.000000,0.000000
31.000000,-1.000000
32.000000,0.000000
33.000000,-1.000000
34.000000,0.000000
35.000000,-1.000000
36.000000,0.000000
37.000000,-1.000000
38.000000,0.000000
39.000000,-1.000000
40.000000,0.000000
41.000000,-1.000000
42.000000,0.000000
43.000000,-1.000000
44.000000,0.000000
45.000000,-1.000000
46.000000,0.000000
47.000000,-1.000000
48.000000,0.000000
49.000000,-1.000000
50.000000,0.000000
51.000000,1.000000
52.000000,-0.000000
53.000000,1.000000
54.000000,-0.000000
55.000000,1.000000
56.000000,-0.000000
57.000000,1.000000
58.000000,-0.000000
59.000000,-1.000000
60.000000,0.000000
61.000000,1.000000
62.000000,-0.000000
63.000000,1.000000
64.000000,-0.000000
65.000000,1.000000
66.000000,-0.000000
67.000000,1.000000
68.000000,-0.000000
69.000000,1.000000
70.000000,-0.000000
71.000000,1.000000
72.000000,-0.000000
73.000000,1.000000
74.000000,-0.000000
75.000000,1.000000
76.000000,-0.000000
77.000000,-1.000000
78.000000,0.000000
79.000000,-1.000000
80.000000,0.000000
81.000000,-1.000000
82.000000,0.000000
83.000000,-1.000000
84.000000,0.000000
85.000000,-1.000000
86.000000,0.000000
87.000000,1.000000
88.000000,-0.000000
89.000000,1.000000
90.000000,-0.000000
91.000000,-1.000000
92.000000,0.000000
93.000000,-1.000000
94.000000,0.000000
95.000000,-1.000000
96.000000,0.000000
97.000000,-1.000000
98.000000,0.000000
99.000000,-1.000000
100.000000,0.000000

